Credit Without Ground Truth: Claim-Matched Evaluation of Step-Level Credit with Finite Executed Replay

Step-level credit evaluation can conflate numerical association with ordering and branch recovery with position-selection value. We test these distinctions in ALFWorld with two independently seeded replay banks: 27,520 continuations over 172 fixed turns. At 16 continuations per arm per bank, cross-bank replay-contrast associations are Pearson 0.736 and pooled Spearman 0.330. On 30 historical failures, A-count-selected branches at confidence-/implicit-selected positions gain 8.54 percentage points over same-position factual reruns, but their 3.33-point advantage over frozen-random positions under the same alternative-selection rule remains unresolved. Numerical association alone does not establish reliable pooled ordering; branch recovery alone does not establish better score-informed position selection. Historical judge alignment is modestly positive with an unresolved archived-control increment. Same-cohort C/D information-source comparisons and a short, sparse-exposure training pilot provide scope checks; incremental hindsight training utility remains unestablished. Findings are conditional on the tested policies, intervention support and finite budgets.

==> appendix_sources/hcapo_alfworld_template.txt <==
# Verbatim extraction: HCAPO (arXiv:2603.08754), Appendix C.2.1 "ALFWorld Agent
# Training Template". Extracted 2026-07-31 via pdftotext (see PROVENANCE §e).
#
# [CORRECTION 2026-08-09 — WORKING COPY. The cross-reference "PROVENANCE §e" above is
#  DANGLING: no section (e) has ever existed. PROVENANCE_v2.md runs (a)-(d) then jumps to
#  (f), and no revision in ks2-final.bundle's history contains a '## (e)' section.
#  THE INTENDED SECTION IS §(d) "First-hand primary-source extractions (2026-07-31)",
#  which records exactly this extraction: "HCAPO ALFWorld agent prompt template: Appendix
#  C.2.1, extracted verbatim to data/hcapo_alfworld_template.txt; history_length = 2 (per
#  Appendix C.2 text). Phase B collector uses this template (prereg 3.2 failure-mode
#  mitigation - actual template, not a reconstruction)."  CITE §(d), NEVER §(e).
#  The line above is left as-written because it is frozen record. Unmodified copy:
#  hcapo_alfworld_template.ORIGINAL_FROM_BUNDLE.txt
#  sha256 e2f580f955a053d8712364ea1181d440fe826e62fa4307a3eac801226fb2a855 ]
# Placeholders are Python .format() slots. History length = 2 for ALFWorld
# (Appendix C.2 text). Line-continuation arrows from the paper's listing removed.

You are an expert agent operating in the ALFRED embodied Environment.
Your task is to: {task_description}.
Prior to this step, you have already taken {step_count} step(s). Below are the most recent {history_length} observations and the corresponding actions you took:
{action_history}
You are now at step {current_step} and your current observation is: {current_observation}.
Your admissible actions of the current situation are: [{admissible_actions}].
Now it's your turn to take an action. You should first reason step-by-step about the current situation. This reasoning process MUST be enclosed within <think> </think> tags. Once you've finished your reasoning, you should choose an admissible action for current step and present it within <action> </action> tags.


==> appendix_sources/judge_credit_rubric_v1.txt <==
Role: Task Execution Evaluation Judge
Your core responsibility is to thoroughly and precisely evaluate a multi-turn episode in which an agent
interacts with a household environment (ALFWorld) through text actions. You must carefully read the episode
to pinpoint where the agent's decisions lead to deviations from successful task completion.

Information Provided for Your Evaluation
You will be given three key pieces of information to guide your assessment:
1. Task Instruction: The household task the agent must accomplish (e.g., "put a clean mug in the coffeemachine").
2. Episode Trajectory: The detailed record of the multi-turn episode. Each turn shows the agent's action and the
environment's observation in response. Each turn is preceded by a label like [Turn N]. Actions are text commands
(e.g., "go to countertop 1", "take mug 1 from countertop 1", "clean mug 1 with sinkbasin 1", "open fridge 1",
"heat egg 1 with microwave 1", "put mug 1 in/on coffeemachine 1").
3. Final Outcome: Whether the episode ended in task success or failure.

Evaluation Process
Deviations from successful task completion typically arise due to:
- The agent failing to gather sufficient information about the environment (e.g., not finding the required object).
- Incorrect reasoning or understanding by the agent based on the observations it received.
- The agent executing actions that are invalid, redundant, or that move the task away from completion.
Pay exceptionally close attention to state-changing operations (take, put, open/close, clean, heat, cool, toggle):
these directly determine task success and are critical evaluation points and frequent sources of error. Three kinds
of error are possible with state-changing operations:
(1) The agent might perform the operation on the wrong object or at the wrong location.
(2) The agent performs an unnecessary state-changing operation that should never be executed.
(3) The agent did not perform a state-changing operation that the task requires.
If any of the three cases above occurs, you need to carefully read the episode and identify the turns where the
agent deviates from the path to task completion.
For each turn in the episode (identified by the [Turn N] tag), you should evaluate whether the agent's action in
that turn is the primary cause of a deviation from task completion. Assign a score for each turn. You have a five-point rubric to assign:
- 5 = clearly advances the task (a necessary or efficient step toward completion).
- 4 = useful but not necessary (reasonable progress, mildly suboptimal ordering or a minor detour).
- 3 = neutral (information-gathering with no progress and no cost, or an unavoidable step).
- 2 = wasteful (a redundant action, or one that costs a step without gathering useful information).
- 1 = harmful (an inadmissible action, or one that actively moves away from task completion).
Assign exactly one integer from 1 to 5 to every turn. Unlike a coarse three-level scale, you SHOULD use the
full range: reserve 5 and 1 for clear cases and use 4/3/2 to express the ordinary gradations between them.
There is no limit on how many turns may receive any particular score.

Your Response Format
You must first conduct your evaluation process within a <think></think> block.
After completing your thinking process, you must output only a single JSON object. No other text, commentary, or
explanation should be included outside of the JSON block. The JSON object must adhere strictly to the following format,
including all turn's scores from score_0 up to score_n (where n is the total number of turns; every score is an integer from 1 to 5).
{
"score_0": <turn 0's score, an integer 1-5>,
"score_1": <turn 1's score>,
// ... (include all turns up to 'n')
"score_n": <turn n's score>
}


==> appendix_sources/judge_credit_v1.txt <==
Role: Task Execution Evaluation Judge
Your core responsibility is to thoroughly and precisely evaluate a multi-turn episode in which an agent
interacts with a household environment (ALFWorld) through text actions. You must carefully read the episode
to pinpoint where the agent's decisions lead to deviations from successful task completion.

Information Provided for Your Evaluation
You will be given three key pieces of information to guide your assessment:
1. Task Instruction: The household task the agent must accomplish (e.g., "put a clean mug in the coffeemachine").
2. Episode Trajectory: The detailed record of the multi-turn episode. Each turn shows the agent's action and the
environment's observation in response. Each turn is preceded by a label like [Turn N]. Actions are text commands
(e.g., "go to countertop 1", "take mug 1 from countertop 1", "clean mug 1 with sinkbasin 1", "open fridge 1",
"heat egg 1 with microwave 1", "put mug 1 in/on coffeemachine 1").
3. Final Outcome: Whether the episode ended in task success or failure.

Evaluation Process
Deviations from successful task completion typically arise due to:
- The agent failing to gather sufficient information about the environment (e.g., not finding the required object).
- Incorrect reasoning or understanding by the agent based on the observations it received.
- The agent executing actions that are invalid, redundant, or that move the task away from completion.
Pay exceptionally close attention to state-changing operations (take, put, open/close, clean, heat, cool, toggle):
these directly determine task success and are critical evaluation points and frequent sources of error. Three kinds
of error are possible with state-changing operations:
(1) The agent might perform the operation on the wrong object or at the wrong location.
(2) The agent performs an unnecessary state-changing operation that should never be executed.
(3) The agent did not perform a state-changing operation that the task requires.
If any of the three cases above occurs, you need to carefully read the episode and identify the turns where the
agent deviates from the path to task completion.
For each turn in the episode (identified by the [Turn N] tag), you should evaluate whether the agent's action in
that turn is the primary cause of a deviation from task completion. Assign a score for each turn. You have three
kinds of score to assign:
- If the turn is correct, assign a score of 1.
- If the turn is the primary reason for a deviation, assign a score of -1. This can only be assigned to at most one of
the episode turns if deviation is found.
- If the turn has issue (e.g., an inadmissible action or a redundant action that wastes steps), assign a score of 0.

Your Response Format
You must first conduct your evaluation process within a <think></think> block.
After completing your thinking process, you must output only a single JSON object. No other text, commentary, or
explanation should be included outside of the JSON block. The JSON object must adhere strictly to the following format,
including all turn's scores from score_0 up to score_n (where n is the total number of turns).
{
"score_0": <turn 0's score>,
"score_1": <turn 1's score>,
// ... (include all turns up to 'n')
"score_n": <turn n's score>
}


==> appendix_sources/tarl_judge_prompt_original.txt <==
# Verbatim extraction: TARL (arXiv:2509.14480), Appendix C "LLM Judge Setup for
# Turn-Level Evaluation". Extracted 2026-07-31 via pdftotext from
# https://arxiv.org/pdf/2509.14480 (see PROVENANCE Sb). Lines below are the
# published judge prompt, unmodified (pdftotext ligature artifacts preserved).

Role: Task Execution Evaluation Judge
Your core responsibility is to thoroughly and precisely evaluate multi-turn conversations between a user and an
agent. You must carefully read each conversation to pinpoint where the agent's decisions lead to deviations from the
ground-truth function-call trajectories.

Information Provided for Your Evaluation
You will be given four key pieces of information to guide your assessment:
1. Policy: This document outlines the strict rules the agent must adhere to when making tool calls. If an agent's
action violates this policy, you must immediately halt its current action and instruct it to reconsider and correct
its approach.
2. Task Instruction: This is the specific instruction provided to the user. The user's requests and responses should
always align with this instruction. The agent does not have access to this instruction.
3. Ground-Truth Function Call Trajectories: This serves as the definitive standard for assessing the accuracy of the
agent's tool calls.
- The agent doesn't need to follow the exact order of this trajectory.
- It's acceptable for the agent to call information-gathering functions (e.g., get_order_details) multiple times,
but the agent's write operation (modifying, exchanging, returning, or canceling orders) needs to match exactly
with the ground-truth function calls.
4. Conversation Trajectories: This provides the detailed record of the multi-turn conversation between the user and
the agent. You will use these conversations to identify executed tools and evaluate the correctness of the agent's
processing of results. Each agent's reasoning and action within a turn will be preceded by a label like [Turn N].

Evaluation Process
Deviations from the ground truth typically arise due to:
- The agent failing to gather sufficient or correct information, either through function calls or by asking the user.
- Incorrect reasoning or understanding by the agent based on the results of tool execution.
- The agent not following policy, resulting in wrong execution of tools.
Pay exceptionally close attention to operations involving modifying, exchanging, returning, or canceling orders. The
agent's calling for these function should match exactly with the ground-truth. These are critical evaluation points and
frequent sources of error. Three kinds of error are possible with write operation:
(1) The agent might call the function with wrong arguments that do not match with ground-truth.
(2) The agent calls unnecessary write operation that should never be called.
(3) The agent did not call the write operation which is listed in the ground-truth.
If any of the three cases above occurs, you need to carefully read the conversation and identify the turns where the
agent deviates from the ground-truth.
For each turn in the conversation (identified by the [Turn N] tag), you should evaluate whether agent's reasoning and
action in that turn is the primary cause of a deviation from the ground-truth function call. Assign a score for each
turn. You have three kinds of score to assign:
- If the turn is correct, assign a score of 1.
- If the turn is the primary reason for a deviation, assign a score of -1. This can only be assigned to at most one of
the conversation turns if deviation is found.
- If the turn has issue (e.g., not following the policy or function call formats), assign a score of 0.

Your Response Format
You must first conduct your evaluation process within a <think></think> block.
After completing your thinking process, you must output only a single JSON object. No other text, commentary, or
explanation should be included outside of the JSON block. The JSON object must adhere strictly to the following format,
including all turn's scores from score_0 up to score_n (where n is the total number of turns).
{
"score_0": <turn 0's score>,
"score_1": <turn 1's score>,
// ... (include all turns up to 'n')
"score_n": <turn n's score>
}

